Three-dimensional tearing instability of flux-tube-like magnetic fields

Magnetic reconnection, a fundamental plasma process, is pivotal in understanding energy conversion and particle acceleration in astrophysical systems. While extensively studied in two-dimensional (2D) configurations, the dynamics of reconnection in three-dimensional (3D) systems remain under-explored. In this work, we extend the classical tearing mode instability to 3D by introducing a modulation along the otherwise uniform direction in a 2D equilibrium, given by $g(y)$, mimicking a flux tube-like configuration. We perform linear stability analysis (both analytically and numerically) and direct numerical simulations to investigate the effects of three-dimensionality. Remarkably, we find that a tearing-like instability arises in 3D as well, even without the presence of guide fields. Further, our findings reveal that the 3D tearing instability exhibits reduced growth rates compared to 2D by a factor of $\int g(y)^{1/2} dy~/\int dy$, with the dispersion relation maintaining similar scaling characteristics. We show that the modulation introduces spatially varying resistive layer properties, which influence the reconnection dynamics.

==> r1_1.txt <==
\documentclass[12pt]{article}
\usepackage{amssymb}
\usepackage{geometry}
\geometry{a4paper}
\usepackage{enumitem}
\usepackage{fancyhdr}
\usepackage{titling}
\usepackage{amsmath}
\pagestyle{fancy}
\fancyhf{}
\fancyhead[L]{Response to Reviewer Comments}
\usepackage{xcolor}
\title{Response to Reviewer Comments on Manuscript: \textit{Three-dimensional tearing instability of 
flux-tube-like magnetic fields}}
\author{Vinay Kumar, Pallavi Bhat}
\date{\today}

\renewcommand{\textbf}[1]{\textcolor{blue}{\bfseries #1}}


\begin{document}

\maketitle

\noindent


We thank the reviewer for their thorough and constructive review. We sincerely appreciate the time and effort the reviewer has invested in evaluating our manuscript. Their comments and suggestions have been useful in helping us improve the quality and clarity of our work. We have carefully considered each point raised and have made the necessary revisions accordingly. All changes made to the manuscript are highlighted in red for clarity. Below, we provide detailed responses to each of the reviewer’s comments, along with explanations of the corresponding modifications in the manuscript.


\begin{enumerate}[label=\textbf{Comment \arabic*.}, wide=0pt, labelwidth=1.5cm]
    \item 
    The analytic part of this manuscript is not rigorous. Besides writing down the
    linearized equations, the dispersion relation is then obtained heuristically through
    scaling laws for the inner layer thickness and velocity fluctuations, essentially by
    neglecting effects due to the \( y \)-dependence and thus reducing the inner layer
    problem to a parameterized version of the usual constant-\(\psi\) regime. However, the
    steps leading from Eq. (2.14) to the dispersion relation in Eq. (2.15) are not explained
    and how the integrated terms 
    \[
    \frac{\int g(y)^{1/2} \, dy}{\int I(y) \, dy}
    \]
    enter in Eq. (2.15) is not obvious.
    Additionally, the presence of \( \Delta'(y) \) in Eq. (2.15) poses difficulties in understanding
    the dispersion relation. The manuscript only briefly mentions that the modulation in
    \( y \) must be smooth so that \( \Delta'(y) \) is homogeneous along \( y \), making it unclear what
    conditions the background magnetic field must satisfy (such as its parity and shear
    lengths, which should be discussed first thing). Additionally, normalization is not
    defined, and equations are never presented in normalized form so, for example, one
    has to assume that \( \lambda = 1 \) actually means \( \lambda / a = 1 \) where \( a \) is the shear length of the
    magnetic field in \( x \).

    \textbf{Response:} Yes, we acknowledge that the analytical approach is not fully rigorous. However, as stated at the beginning of Section 2.1, we have followed the same methodology as Goldstone and Rutherford (1995).

Despite not conducting a strictly formal analysis, our intuitive approach successfully recovers scaling laws that align well with simulation results. Specifically, our chosen 3D equilibrium field extends the 2D case by incorporating a separable function, \( g(y) \), dependent on the third direction. This form enables us to systematically assess the contributions of new terms in the linearized equations compared to the standard 2D case. We find that these modifications appear in a straightforward manner, allowing the calculations to proceed analogously to the 2D case, with \( g(y) \) naturally emerging wherever the field strength appears.

Thus, without explicitly addressing every term in the linearized equations, we are able to carry out the analysis with a level of rigor comparable to that of the 2D case, using the constant-\(\psi\) approximation. 

We now show how we obtained Eq 2.15 from Eq 2.14, in the manuscript, with a few steps of algebra. We first substitute Eq 2.11 into Eq 2.14 to obtain, 

\begin{equation}
\Delta^{'} = \frac{\gamma }{\eta} \frac{(\gamma \eta)^{1/4}}{(kB_0 g(y))^{1/2}} I(y).
\end{equation}

where $I(y)=\int \left( 1+XV\right) dX$ is still a function of $y$ after the integration over $x$. Next we re-arrange the expression and identify that $\gamma$ needs to be independent of $y$ and thus we integrate over $y$ on both sides to obtain, 


\begin{equation}
\Delta^{'} \int g(y)^{1/2} dy = \frac{\gamma^{5/4} }{\eta^{3/4}(kB_0)^{1/2}} \int I(y) dy.
\end{equation}

Finally, we re-arrange to obtain an expression for $\gamma$, same as Eq 2.15 in the manuscript, 

\begin{equation}
\gamma = \frac{{\Delta^{'}}^{4/5}\eta^{3/5} \left( k B_0\right)^{2/5} \int g(y)^{1/2}dy}{\int I(y)dy}. 
\label{finalgamma}
\end{equation}

We have elaborated the steps presented of the derivation above in the manuscript, including how one obtains the expression in consideration from the ones before. Further, in the beginning of Section 2, we have now mentioned the conditions that the background magnetic field must satisfy for it to be a viable equilibrium, and for it to be suitable for our analysis. \\    




\item The linear problem is solved with direct numerical simulations in section 3. Section 2.2 has thus no clear purpose, since the eigenvalue problem is solved only for $k = 0.7$, $\eta = 0.01$ and  $\lambda = 1$ and is extremely limited in terms of results and discussion.


 \textbf{Response:} We acknowledge this and have now obtained the full dispersion relation using the eigenvalue solver for multiple values of the modulation width, $\lambda$. This is shown in Figure 4 of the revised manuscript. We have further provided a collapsed plot (Figure 9 in the revised manuscript) which provides evidence that the growth rates obtained from the eigenvalue solver and the DNS are corroborated by the linear theory developed at the beginning of Section 2. 
 
 Moreover, we would like to clarify to the reviewer that while we derived scaling laws for the growth rate analytically, we did not compute the eigenfunctions due to the added complexity introduced by \( y \)-dependence. The eigenvalue solver, therefore, serves not only to determine growth rates but also to examine the resulting eigenfunctions and their spatial structure, which we cross-verified with DNS results. Additionally, this allowed us to validate our assumptions regarding \( y \)-dependence in the analytical calculation.

 \item Figure 5 could be more interesting if more data points were compared with the theoretical curve. Also, the theoretical curve is, supposedly, valid for the constant-psi regime only, based on how 2.15 has been derived. The effect of the y-modulation in the non-constant-psi regime is not addressed at all in the manuscript. This limits the impact of the results presented. Additionally, nowadays, a linear simulation of the tearing mode should aim at considering Lundquist numbers larger than 100.

 \textbf{Response:} We agree with the reviewer and have obtained more data points for the figure, one of them coming from a fresh DNS, and 6 more from the eigenvalue solver, and have added the corresponding plot (now Figure 8) to the manuscript. All data points match the theoretical prediction very well. 

 Further, the reviewer points out that since the effect of modulation in linear theory was worked out for the constant-psi regime, the results have limited impact. While it is true that the linear theory presented in the manuscript was derived using the constant psi approximation, we have found, and demonstrated, that the effect of the modulations works uniformly across the full dispersion relation. This is because, as we have shown, the full dispersion curve simply shifts downward, and the FKR (constant-psi) and the Coppi scalings remain unaffected. Moreover, Figure 5 (now Figure 8) was made using data points for the fastest growing mode which is at the intersection of the constant-psi regime and the Coppi regime. The fact that these data points match very well with the theoretical expectation is evidence that the prediction related to the modulation works well in all regimes. \\
 Another concern raised here by the reviewer is the smallness of the Lundquist number chosen for the simulations. However, we argue that this is a prudent choice for the tearing instability. The tearing instability has a larger growth rate at lower Lundquist numbers. Increasing the Lundquist number, at least in the not-plasmoid regime only slows down tearing, leading to larger simulation times, without introducing new physical insights. Further, since, in this work, we are not interested in plasmoid-like behaviour, we stay far away from the critical Lundquist number ($\sim 10000$) for the plasmoid instability in 2D, not knowing what this number is in full 3D.


\item 
 The question that one could have different growth rates along different y-slices of the unstable modes is a strange question. An unstable eigenmode has a structure in the plane $(x,y)$ and grows at a well define growth rate. There is no reason to think that a given eigenmode grows at a different rate depending on the $y$ coordinate.
Additionally, in page 8, the definition of the shear length $a$ used by the authors to define the Lundquist number is not the one often adopted. In linear theory the Lundquist number is defined with $a$ being the shear length of the magnetic field (i.e. $\mathbf{B}_0 (x,y) = B_0 f(x/a) g(y/\lambda)\hat{\mathbf{z}}$), not the full width to half maximum of the current density.


\textbf{Response:} We agree that there is indeed no reason to think that a given eigenmode grows at a different rate depending on the $y$ coordinate. However we feel that it is a nice confirmation demonstrating that the system is amenable to linear stability analysis. Moreover, it highlights the fully 3D nature of these reconnecting flux tubes which is the central idea of the paper. 

The other concern here is with regards to the definition of the shear length of the equilibrium magnetic field. As the reviewer rightly mentions, typically, the shear length $a$ appears in the equilibrium configuration as $\mathbf{B}_0 (x,y) = B_0 f(x/a) g(y/\lambda)\hat{\mathbf{z}}$. Throughout the manuscript, we did not change the dependence of equilibrium along the $x$-direction and had chosen $a=1$. However, while normalising various quantities (like the Alfv\'en velocity, the instability parameter etc.) we used the full-width at half-maximum of the current density as a measure for the shear length, which for our case is $a_{\text{FWHM}} \approx 0.8$. This is a useful measure of the shear length which facilitates comparison between different initial equilibria. For instance, if one compares $f(x)=\tanh(x/a)$ and $f(x)=\sin(x/a)$, both these equilibria have the same shear length, but $\tanh(x/a)$ produces a sharper current sheet than $\sin(x/a)$. This effect of the functional form of the equilibrium is eliminated to a great extent if one uses the full-width at half-maximum of the current density. However, since in the present work, we are not comparing different equilibria, we have modified the necessary plots and results with the more often used length scale, $a$, as per the suggestion of the reviewer. We have included a discussion of this choice of normalization right after mentioning the form of our equilibrium configuration in Equation 2.18.

    \end{enumerate}


\end{document}


==> r2_1.txt <==
\documentclass[12pt]{article}
\usepackage{amssymb}
\usepackage{geometry}
\geometry{a4paper}
\usepackage{enumitem}
\usepackage{fancyhdr}
\usepackage{titling}
\usepackage{amsmath}
\pagestyle{fancy}
\fancyhf{}
\fancyhead[L]{Response to Reviewer Comments}
\usepackage{xcolor}

\title{Response to Reviewer Comments on Manuscript: \textit{Three-dimensional tearing instability of 
flux-tube-like magnetic fields}}
\author{Vinay Kumar, Pallavi Bhat}
\date{\today}

\renewcommand{\textbf}[1]{\textcolor{blue}{\bfseries #1}}


\begin{document}

\maketitle

\noindent


We sincerely appreciate the time and effort the reviewer has dedicated to evaluating our manuscript. Their insightful comments and constructive criticisms have been useful in refining our work. The reviewer has explicitly recognized the novelty of our results, highlighting that our study successfully characterizes the 3D tearing instability and demonstrates its existence even in the absence of guide fields. They further affirmed that our findings are worthy of publication, contingent on addressing their comments. We are grateful to the referee for these extremely encouraging comments. 

They also mention that our work is a necessary, complementary, and timely extension to describe more realistic 3D systems. This reinforces our belief that our manuscript makes a meaningful contribution to the field and aligns well with the journal’s scope. We have carefully addressed all the comments and made the necessary revisions. The revisions in the manuscript are marked in red colour. Below are our detailed responses to the reviewer's comments.

\begin{enumerate}[label=\textbf{Comment \arabic*.}, wide=0pt, labelwidth=1.5cm]


\item Page 1, last paragraph. In which sense tearing instability and SP reconnection are laminar models? I also would not distinguish between turbulent reconnection and the former models, unless that by turbulent reconnection the authors mean a very specific model.
Although it is an ideal model, tearing instability, very much like Kelvin-Helmoltz instability, is an instability that can take place in turbulent plasmas. For instance, in plasma simulations of decaying turbulence (see, e.g. Servidio+2010 doi:10.1103/PhysRevLett.102.115003, Lazarian+2012 doi: 10.1007/s11214-012-9936-7, Franci+2017 doi:10.3847/2041-8213/aa93fb, Cerri+2017 doi:10.1088/1367-2630/aa5c4a, Papini+2019 doi:10.3847/1538-4357/aaf003, ... to name a few).

\textbf{Response:} We have mentioned tearing instability and SP reconnection as laminar models in contrast to the Lazarian-Vishniac model of turbulent reconnection. In the latter, the system is considered to be turbulent to begin with. Field line wandering is an essential ingredient in the model and reconnection rates are directly dependent on the amplitude of turbulence, $v_{turb}$. But we understand the referee's point of view, that either instabilities can ultimately lead to turbulence or they can occur within a turbulent plasma as long as the instability timescale is smaller than the eddy turnover timescale. 
In view of this, we have changed the sentence from ``Reconnection has been largely studied in two dimensions. It can manifest in different ways.." to ``Reconnection has been largely studied in two dimensions. It is \textbf{thought} to manifest in different ways..". Also, we have removed the phrase, ``(the other two are laminar models)". 

\item I agree that plasmoid instability is simply a rediscovery/renaming of the tearing instability. I disagree with the fact that it is always an instability that occurs on secondary CS that already underwent X-point collapse. Tearing occurs as soon as perturbations populate the center of a current sheet. It is true that newly formed X-point thanks to the perturbations are the seeds of the instability, but reconnection takes place in the primary CS, and thus are Primary reconnection events. See, e.g. the same work by Loureiro+2007 doi:10.1063/1.2783986, but also, Landi+2015 doi:10.1088/0004-637X/806/1/131 (many other examples are present in literature).

\textbf{Response:} We thank the referee for this comment. We have revised the corresponding discussion in the introduction section of manuscript. We agree that the plasmoid instability does not always necessarily have to arise from X-point collapse but the current sheet from such a collapse is a thin Sweet-Parker CS which is supercritical to the plasmoid instability (Please see Fig 2 in Bhat and Loureiro (2018); also Loureiro et al (2005)).  


\item The statement looks wrong. Firstly, "steady state" plasmoid instability looks a contradiction (what do the authors mean with that?), since instabilities are not steady state. SP reconnection, for instance, is steady state, but it is not an instability in its strict definition, since there is no temporal evolution in such model. Secondly and most important, plasmoid instability is not independent on Lundquist number, Ideal tearing instability is (see also, besides Pucci+2014 doi:10.1088/2041-8205/780/2/L19, landi+2015, Papini+2019, and DelZanna+2016 doi:10.1093/mnras/stw1242 for its relativistic formulation). The authors should revise and/or clarify this statement, also in the manuscript.


\textbf{Response:} 
We meant to refer to the nonlinear regime of the instability which can be considered to be in quasi-steady state (though it is typically bursty, one does see a plateau behaviour in growth rate nonlinearly) if there is sufficient magnetic flux in the system to begin with (please see Fig. 2 in Bhattacharjee and Huang et al (2009), Fig. 4 in Samtaney et al (2009)). However, we have modified the text now to simply say nonlinear regime. 
But we disagree with the referee on the second point. We think there is consensus in the community that plasmoid instability nonlinear reconnection rate is independent of Lundquist number as shown in Figs. 3 and 4 of Bhattacharjee and Huang et al (2009) and its dimensionless value converges to 0.01 at high values of Lundquist number in MHD and 0.1 in kinetic simulations. 
However, we acknowledge this other thread of literature that points to the existence of a fast instability called ideal tearing, which also leads to a growth rate that's independent of the Lundquist number. 
We thank the referee for these additional references. We have now included a brief discussion on the same stating ``Complementary to this, the ideal tearing scenario proposed by Pucci and Velli predicts that thin current sheets can become unstable on ideal (Alfvénic) timescales when their aspect ratio scales as $S^{-1/3}$, leading to reconnection rates that are independent of resistivity. This prediction has been confirmed and extended through simulations and analysis in various geometries and conditions (pucci2013, Landi2015, Papini2019, DelZanna2016)."


\item  "SP model is ruled out at values of S HIGHER THAN $\sim10^4$".

\textbf{Response:} We thank the referee for the suggestion. We have edited the statement in the manuscript to improve clarity.


\item  The statement $<>$ looks like the authors do not want to place their work as adverse to the cited models. The use of "Instead" gives me that feeling. I would personally put this statement in a more constructive way and focus on the fact that three-dimensionality is fundamental to provide a more realistic description of tearing instability and magnetic reconnection. In other words, I do not see this work as simply being "a 3D reconnection work instead of some 2D stuff", but a necessary, complementary, and timely extension to describe more realistic 3D systems.

\textbf{Response:} We thank the referee for this thoughtful suggestion. We have revised the statement to adopt a more constructive tone and to emphasize that our work aims to provide a necessary and complementary extension of tearing instability studies into the three-dimensional regime, which is crucial for capturing the full complexity of magnetic reconnection in realistic systems.


\item Guide fields in the third dimension are already used in 2D simulations employing full 3D vectors (also known as 2.5D simulations). In this context, it is not clear why guide fields are innovative in 3D, although it is known that guide fields have stabilizing effects on reconnecting CS in 2D (e.g. Widmer+2016 doi:10.1063/1.4947211), and in 3D (e.g Landi+2011 doi:10.1007/s11214-011-9824-6) as the authors properly state later in the manuscript.

\textbf{Response:} We thank the referee for the clarification. We did not intend to suggest that the inclusion of guide fields is an innovation in 3D. 
Rather, our aim was to introduce a discussion of previous studies on the role of guide fields in 3D tearing. We have revised the manuscript to clarify this intent and avoid potential confusion.


\item Page 3: Antiparallel flux tubes in 2D simulations are also routinely used by, e.g. bhattacharjee and coauthors (e.g. Bhattacharjee+ 2009 doi:10.1063/1.3264103). The authors may want to cite this work' 2D counterpart of their study (since they have similar initialization).

\textbf{Response:}  While it is true that Bhattacharjee et al. used anti-parallel flux tubes, their setup involved flux tubes with azimuthal magnetic fields, and they simulated a 2D cross-section perpendicular to the tube axis, with reconnection occurring in the azimuthal component. In contrast, our configuration involves flux tubes with axial magnetic fields. %

\item i.e., in alfven units?

\textbf{Response:} Yes, we do mean Alfvén units and have clarified this in the manuscript.


\item  I am a bit confused. I guess B0 is an equilibrium state, otherwise one could not seek a linear solution around B0. If so, what are the conditions in the form of f(x) and g(y) that warrant such equilibrium?
Given the assumption of incompressibility and the fact that the authors use the vorticity equations, I guess the only constraint is that the lorentz term can be reduced to a magnetic pressure term that then vanishes. This should be stated in the text.
Concerning the diffusion term in the induction equation that's ok, since for high enough S, the diffusion time is larger than the inverse growth rate $(1/\gamma)$.
Otherwise, one could approximate the initial condition as only approximately stable, meaning that the characteristic evolution time of B0 is much slower than the linear instability.
Please note, that growth rates from direct numerical simulations can be smaller due to the diffusion of the equilibrium field (see, e.g. Papini+2019 DOI:10.3847/1538-4357/ab4352 and references therein)

\textbf{Response:} We thank the referee for the detailed comment. Yes, $B_0$ is an equilibrium state. The conditions on the functions $f(x)$ and $g(y)$ that ensure equilibrium have now been clarified in the manuscript (Please see first two paragraphs of Section 2). As the referee correctly notes, given that the background field is purely along the $z$-direction -- implying no bends, the magnetic tension vanishes identically, and the equilibrium is maintained by a balance between the magnetic pressure and gas pressure. 

We also agree with the referee’s remark regarding the possible effect of equilibrium diffusion on growth rates. As noted later in the manuscript, we have taken this into account in our interpretation of the numerical results.


\item  Is there a plausible explanation on the hypothesis of $d^2/dx^2 >>d^2/dy^2$?

\textbf{Response:} We thank the referee for this question. In deriving the growth rate, we assumed $d^2/dx^2 \gg d^2/dy^2$ to simplify the analysis. This assumption is motivated by the fact that the equilibrium varies slowly along the $y$-direction, and we expect this slow variation to be reflected in the structure of the eigenfunctions as well. To support this assumption, we have now included empirical evidence in the manuscript (please see Appendix 6.1 and Figure 14) showing that the eigenfunctions indeed exhibit much sharper variation in $x$ compared to $y$. 



\item I feel like a sketch highlighting the 3D configuration of the CS is missing. That would help the reader to compare it with the 2D classic case.

\textbf{Response:} We thank the referee for the suggestion. We have added a plot to the manuscript showing isocontours of the magnetic field and current density in the 3D configuration, along with a comparison to the classic 2D case (Please see Figure 2 in the revised manuscript). We hope this helps clarify the geometry and highlights the differences between the two setups.

\item The use of Fourier solvers to solve the eigenvalue problem strictly requires periodic boundaries. However, the system is not periodic. At least that's not the case for the classic 2D tearing (see e.g., Velli\&Hood 1989 DOI:10.1007/BF00146216). In that case, e.g. a Chebyschev grid should be used in the non-periodic direction.
This goes back to my previous question. A 3D sketch, also highlighting boundaries and their properties, should be provided. a 3D isosurface plot of B0 would be must informative. I did it myself and I was nicely surprised of the shape it has. It is expected to find in nature 3D configurations similar to the one chosen?

\textbf{Response:} We thank the referee for raising this important set of points.

These questions relate to the use of Fourier spectral methods, which assume periodic boundary conditions, for a system whose equilibrium profile is not strictly periodic. To address this, we enforce periodicity by applying a low-pass filter to the equilibrium: the equilibrium is first decomposed into Fourier modes, and then we manually zero out all modes above a chosen wavenumber threshold. The resulting inverse Fourier transform yields a smooth, strictly periodic equilibrium that approximates the original profile. We have now included a detailed discussion of this procedure in Appendix 6.3.

To verify that this approach does not introduce significant artifacts, we conducted the following tests. For the 2D case (i.e., the 1D eigenvalue problem), we compared the dispersion relation obtained using a finite difference method with appropriate boundary conditions against the one obtained using the Fourier spectral method with the low-passed equilibrium. The results were in excellent agreement. We also verified that increasing the domain size did not change the outcome, further indicating that boundary effects are negligible in this setup.

In the full 3D case (corresponding to a 2D eigenvalue problem), solving with finite difference methods becomes computationally prohibitive, as the operation scales as $\mathcal{O}(N^3)$ for $N = N_x \times N_y$. Fourier methods, with their superior convergence and computational efficiency, allow us to feasibly and accurately solve the eigenvalue problem in this higher-dimensional setting. While Chebyshev methods are well-suited for non-periodic domains, implementing them in 2D introduces challenges with corner boundary conditions, which we avoid by using the filtered Fourier approach. Given the validation from the 2D comparison, we are confident that our 3D results are robust and not significantly affected by artificial periodicity.

In response to the referee’s suggestion, we have added a 3D visualization of the isosurfaces of the equilibrium magnetic field $B_0$ to the manuscript (see the Figure 2 in the revised manuscript, added in response to Comment 11). We believe this helps clarify the geometry and boundary conditions of the system.

Regarding the physical plausibility of the configuration: we appreciate the opportunity to clarify this. Magnetic flux tubes are indeed observed in the solar atmosphere. While much attention has been given to twisted tubes due to their observational prominence and stability properties, untwisted or weakly twisted tubes are not ruled out. Simulations (e.g., Syntelis et al. 2019) have shown that convective flows can bring untwisted fields to the surface. Observations (e.g. López Fuentes et al. 2003) also identify regions where twist is minimal or difficult to detect. These untwisted tubes can interact and create current sheet configurations similar to those analyzed in our study. 

We hope these clarifications address the referee's concerns.

   

\item Given the extensive use of open source python libraries, the author may consider making publicly available the scripts for the eigenvalue solver as supplementary material or via Zenodo. This may certainly boost their visibility and citation score in the Future. Given also the level of details, which is not fundamental for the reader to understand the "story", I would suggest the authors move the details on the solving and setup of the eigenvalue problem to the appendix (e.g. from the end of page 6 to half of page 7, maybe expanding it if necessary).

\textbf{Response:} We appreciate the referee’s suggestion. The eigenvalue solver code has now been made publicly available on GitHub, and we have included the corresponding link in the manuscript (please see Appendix 6.2). In addition, we have moved the technical details regarding the setup and solution of the eigenvalue problem to the appendix (Appendix 6.2), as recommended.

\item The authors should provide a dispersion relation plot (like the one in Fig. 4) with the eigenvalues as obtained from the eigenvalue solver, and show cases with different lambdas (like for the DNS plots). i.e., I suggest moving Appendix 6.1 to the main text, since Appendix 6.1 is already very short.

\textbf{Response:} We thank the referee for this helpful suggestion. We have now included a dispersion relation plot (Figure 4 in the revised manuscript), obtained from the eigenvalue solver, in the main text. This addition reinforces our results and improves the clarity of our presentation. Accordingly, the content previously in Appendix 6.1 has been incorporated into the main manuscript.


\item  Section 3: "The 2D simulations are necessary to recover the well-known tearing dispersion relation". I would rather say "to validate our code", since tearing results are very well known.


\textbf{Response:} Thank you for the suggestion. We agree with the referee’s point and have revised the sentence in the manuscript to clarify that the 2D simulations serve to validate our code, given that the tearing mode results are already well established.

\item The statement needs to be demonstrated. See my comment 9. Magnetic pressure is not enough. The authors should also state that B0.gradB0=0.

\textbf{Response:} Thank you for pointing this out. We have clarified in the manuscript that magnetic pressure alone is not sufficient, and we now explicitly state the condition $B_0\cdot\nabla B_0 = 0$.

\item  Section 3: <> This statement is much obscure. Firstly, no mention of low-pass filters is made in section 2.2. Secondly, a low-pass filter does not ensure periodicity, an high-pass filter does. Thirdly, what kind of pass filter is used? Certainly not a Fourier, since the equilibrium is not periodic. Please provide details.

\textbf{Response:} Thank you for the detailed comment. We have addressed the issues regarding periodicity and the use of low-pass filtering in our response to Comment 12, where we now provide a more thorough explanation. The manuscript has been updated accordingly to include the relevant details and clarify the type and role of the filtering used.

\item The grid used for the DNS ensures resolving a. But what about the inner resistive layer $\delta$? Is that one resolved enough to ensure the correctness of the results?

\textbf{Response:} Yes, the inner resistive layer is well resolved in all our simulations, with at least 5 grid points spanning the layer. This resolution ensures the accuracy and reliability of our results.

\item Is it a 3/2 dealiasing (i.e. extension in Fourier by zero-padding) or a 2/3 dealiasing (zeroing components above 2/3 of nyquist) according to Orszag rule?

\textbf{Response:} We use the 3/2 dealiasing rule, implemented via zero-padding in Fourier space.

\item   as observed in Landi+2008 DOI:10.1063/1.2825006. Landi+2008 also used the trick of removing the diffusion of the equilibrium fields. The authors should then add a reference to Landi+2008 (that they already cite). Something like
<> would suffice.

\textbf{Response:} Thank you for the suggestion. We have added a reference to Landi et al. (2008) here, highlighting their use of the approach to remove diffusion of the equilibrium fields.


\item Figure 5. Is it possible to get a point not on the linear phase of the theoretical prediction, e.g., at lambda=10 or 0.1?

\textbf{Response:} Thank you for the suggestion. We have extended the data set in this figure (now Figure 8) to include a broader range of \( \lambda \), specifically between \( \lambda = 1 \) and \( \lambda = 10 \). Exploring smaller values such as \( \lambda \sim 0.1 \) would require significantly higher resolution due to the emergence of very small length scales, making such simulations computationally expensive. The updated plot shows excellent agreement between theoretical predictions and numerical results, reinforcing confidence in the theory, the eigenvalue solver, and the DNS.

\item There is a typo here: $<<$... for varying modulation width $\lambda$ in g(y) using.$>>$


\textbf{Response:}  Thank you for pointing this out. We have corrected the typo in the sentence referring to the variation of modulation width \( \lambda \) in \( g(y) \).



\item The third dimension also opens to a plethora of instabilities that can concur with Tearing in the disruption of the CS. Did the authors also perform fully nonlinear simulations without removing the diffusion of the magnetic field?
Also, the presence of a guide field plays an important role, as the author said.

\textbf{Response: } Thank you for this insightful comment. We did carry out a few fully non-linear simulations without removing the diffusion of the base magnetic field. In these runs, we also introduced random noise perturbations instead of a single mode. As noted briefly in the discussion section, we observed indications of the kink instability developing in some of these cases. However, a detailed analysis and quantification of this instability were beyond the scope of the present work and have not been pursued further.



\item This is just a comment. The statement <> is quite obvious to me since there are coupling terms between different dimensions in the MHD equations. It is also true for the eigenvalue solver, which is not solving a series of 2D tearing stacked together, but rather a single problem. I do recognize, however, that this is a nice confirmation.

\textbf{Response:} We appreciate the referee’s insightful observation. Indeed, the presence of cross-dimensional coupling in the full MHD equations and the nature of the eigenvalue solver imply that the 3D problem is fundamentally different from a simple stacking of 2D modes. Our intention with this statement was not to claim novelty, but to explicitly demonstrate this coupling through our numerical results. We are glad the referee recognizes this as a useful confirmation.


\item Figure 9 needs to be bigger. Details are barely visible. Also, authors may consider using a white background to ease visualization.


\textbf{Response: } We thank the referee for the suggestion. We have increased the size of the figure (now Figure 13) to improve visibility. We also experimented with a white background; however, we found that it did not significantly enhance the clarity of the labels and features, particularly in regions with low contrast. We have therefore retained the original background style, which we believe offers the best balance between overall visibility and contrast for the structures being shown.




\item The current density should denoted with Bold Capital J, not j.

\textbf{Response:} We thank the referee for pointing this out. We have corrected the notation throughout the manuscript and now consistently use bold capital $\mathbf{J}$ to denote the current density.


\item Besides morphological considerations done in Fig. 9, is there any quantitative conclusion that can be drawn? The authors may further expand this part by discussing the morphology of the X-point, also showing 2D slices around it. It is well known that X-points in 2D have a clear definition while in 3D is much more complicated to even define what an X-point is (and detect it). I believe the reconnection community (and plasma turbulence community as well) may benefit from a discussion on this matter, which would also enrich the manuscript. In this sense, the content of Appendix 6.2 and Fig. 11 is insufficient to discuss this aspect and should be expanded, both in the text and in the number of Figures.

\textbf{Response:} We thank the referee for this insightful suggestion. Figure 9 in the original manuscript illustrates the evolution of field lines and current structures during the development of the tearing instability. As correctly noted by the referee, our analysis in this section is primarily morphological. 
However, in the Appendix 6.5, Fig. 16 (previously Fig. 11) does show the occurrence of magnetic nulls or X-points quite explicitly plane by plane. This is particularly so due to our choice of initial equilibrium which is a simple extension of 2D equilibrium into 3D, by just choosing to have a modulation in the third direction. We have now added a line to point out the following: 
``The most important aspect of this is that we recover 2D-like X-point sites which allow the classic ``cutting and rejoining" type of reconnections to occur plane by plane. More sophisticated geometries of magnetic fields may not allow for such simple manifestation of magnetic nulls."
Also, in the discussion which refers to Pontin (2011) in our final section, we have now elaborated on this aspect further. 

Nonetheless, we acknowledge that a deeper analysis of 3D reconnection geometry would be valuable to both the reconnection and turbulence communities. And we are actively exploring the question of systematically detecting and characterizing X-points or reconnection sites in more sophisticated 3D geometries and hope to address it in future work.

\item  Please provide a reference to Squire's theorem. Please provide references to the role of the guide field in 3D reconnection.

\textbf{Response:} We thank the referee for pointing this out. We have now added a reference to Squire's theorem in the appropriate section. We have also included relevant references discussing the role of the guide field in 3D reconnection.


\item please change E.B to $E\cdot B$. The discussion of the results from the authors in reference to Pontin2011 is very cryptic and not clear at all. It would require the reader to read Pontin to understand what is the point of the authors. Please, clearly explain which point of Pontin2011 you want to discuss and properly explain it in a self-consistent way. E.g. explain What does E.B represent and why is it an important measure from reconnection.

\textbf{Response:} We thank the referee for this important comment. We have changed all instances of $E.B$ to the correct notation $E \cdot B$. We agree that the reference to Pontin (2011) was not clear. It is now elaborated upon. The fundamental idea in Pontin (2011) is that reconnections in 2D can assume a nature of ``cutting and rejoining" because a smooth velocity (which is gotten by having $E\cdot B=0$ in the ideal case and assumes the standard ExB drift form) breaks down at magnetic nulls or X-points. They further claim that such kind of reconnection is not possible in 3D because it is not possible to have $E\cdot B=0$ due to complicated field geometry. We point out that our 3D geometry is simple enough to have $E\cdot B=0$ ideally and thus we do beget 2D-like X-points plane by plane.
 
\item Tearing scaling $S^{-1/2}$ is not Sweet-Parker scaling, since for the former S is calculated on the thickness "a" of the CS, while the latter on its length "L". I am confident the authors know the difference. Please change SP with Tearing.
In my opinion, there is nothing steady here. Tearing reconnection is not steady, since it is an instability. Please remove "steady-state" from the sentence or explain what it mean.

\textbf{Response:} We thank the referee for the correction and clarification. This was an oversight. We have now removed all references to the Sweet-Parker model and revised the discussion to accurately reflect the tearing mode scaling. Additionally, we have removed the term ``steady-state" to avoid any misleading implication. %


\item $<>$. is there a "field" word missing?

\textbf{Response:} We thank the referee for pointing this out. We have corrected the sentence to include the missing word ``field".


\end{enumerate}

\end{document}


==> response.txt <==
\documentclass[12pt]{article}
\usepackage{amssymb}
\usepackage{geometry}
\geometry{a4paper}
\usepackage{enumitem}
\usepackage{fancyhdr}
\usepackage{titling}
\usepackage{amsmath}
\pagestyle{fancy}
\fancyhf{}
\fancyhead[L]{Response to Reviewer Comments}
\usepackage{xcolor}
\def \palvi{\textcolor{magenta}}
\def \vk{\textcolor{cyan}}
\title{Response to Reviewer Comments on Manuscript: \textit{Three-dimensional tearing instability of 
flux-tube-like magnetic fields}}
\author{Vinay Kumar, Pallavi Bhat}
\date{\today}

\renewcommand{\textbf}[1]{\textcolor{blue}{\bfseries #1}}


\begin{document}

\maketitle

\noindent


\palvi{We thank the first referee here.}
We sincerely appreciate the time and effort the reviewer has dedicated to evaluating our manuscript. We have carefully addressed all the comments and made the necessary revisions. The revisions in the manuscript are marked in red color. Below are our detailed responses to the reviewer's comments.

\section*{Reviewer 1}

\begin{enumerate}[label=\textbf{Comment \arabic*.}, wide=0pt, labelwidth=1.5cm]
    \item 
    The analytic part of this manuscript is not rigorous. Besides writing down the
    linearized equations, the dispersion relation is then obtained heuristically through
    scaling laws for the inner layer thickness and velocity fluctuations, essentially by
    neglecting effects due to the \( y \)-dependence and thus reducing the inner layer
    problem to a parameterized version of the usual constant-\(\psi\) regime. However, the
    steps leading from Eq. (2.14) to the dispersion relation in Eq. (2.15) are not explained
    and how the integrated terms 
    \[
    \frac{\int g(y)^{1/2} \, dy}{\int I(y) \, dy}
    \]
    enter in Eq. (2.15) is not obvious.
    Additionally, the presence of \( \Delta'(y) \) in Eq. (2.15) poses difficulties in understanding
    the dispersion relation. The manuscript only briefly mentions that the modulation in
    \( y \) must be smooth so that \( \Delta'(y) \) is homogeneous along \( y \), making it unclear what
    conditions the background magnetic field must satisfy (such as its parity and shear
    lengths, which should be discussed first thing). Additionally, normalization is not
    defined, and equations are never presented in normalized form so, for example, one
    has to assume that \( \lambda = 1 \) actually means \( \lambda / a = 1 \) where \( a \) is the shear length of the
    magnetic field in \( x \).

    \textbf{Response:} Yes, we acknowledge that the analytical approach is not fully rigorous. However, as stated at the beginning of Section 2.1, we have followed the same methodology as Goldstone and Rutherford (1995).

Despite not conducting a strictly formal analysis, our intuitive approach successfully recovers scaling laws that align well with simulation results. Specifically, our chosen 3D equilibrium field extends the 2D case by incorporating a separable function, \( g(y) \), dependent on the third direction. This form enables us to systematically assess the contributions of new terms in the linearized equations compared to the standard 2D case. We find that these modifications appear in a straightforward manner, allowing the calculations to proceed analogously to the 2D case, with \( g(y) \) naturally emerging wherever the field strength appears.

Thus, without explicitly addressing every term in the linearized equations, we are able to carry out the analysis with a level of rigor comparable to that of the 2D case, using the constant-\(\psi\) approximation. 

We now show how we obtained Eq 2.15 from Eq 2.14, in the manuscript, with a few steps of algebra. We first substitute Eq 2.11 into Eq 2.14 to obtain, 

\begin{equation}
\Delta^{'} = \frac{\gamma }{\eta} \frac{(\gamma \eta)^{1/4}}{(kB_0 g(y))^{1/2}} I(y).
\end{equation}

where $I(y)=\int \left( 1+XV\right) dX$ is still a function of $y$ after the integration over $x$. Next we re-arrange the expression and identify that $\gamma$ needs to be independent of $y$ and thus we integrate over $y$ on both sides to obtain, 


\begin{equation}
\Delta^{'} \int g(y)^{1/2} dy = \frac{\gamma^{5/4} }{\eta^{3/4}(kB_0)^{1/2}} \int I(y) dy.
\end{equation}

Finally, we re-arrange to obtain an expression for $\gamma$, same as Eq 2.15 in the manuscript, 

\begin{equation}
\gamma = \frac{{\Delta^{'}}^{4/5}\eta^{3/5} \left( k B_0\right)^{2/5} \int g(y)^{1/2}dy}{\int I(y)dy}. 
\label{finalgamma}
\end{equation}

We have elaborated the steps presented of the derivation above in the manuscript, including how one obtains the expression in consideration from the ones before. Further, in the beginning of Section 2, we have now mentioned the conditions that the background magnetic field must satisfy for it to be a viable equilibrium, and for it to be suitable for our analysis. \\    




\item The linear problem is solved with direct numerical simulations in section 3. Section 2.2 has thus no clear purpose, since the eigenvalue problem is solved only for $k = 0.7$, $\eta = 0.01$ and  $\lambda = 1$ and is extremely limited in terms of results and discussion.


 \textbf{Response:} We acknowledge this and have now obtained the full dispersion relation using the eigenvalue solver for multiple values of the modulation width, $\lambda$. This is shown in Figure 4 of the revised manuscript. We have further provided a collapsed plot (Figure 9 in the revised manuscript) which provides evidence that the growth rates obtained from the eigenvalue solver and the DNS are corroborated by the linear theory developed at the beginning of Section 2. 
 
 Moreover, we would like to clarify to the reviewer that while we derived scaling laws for the growth rate analytically, we did not compute the eigenfunctions due to the added complexity introduced by \( y \)-dependence. The eigenvalue solver, therefore, serves not only to determine growth rates but also to examine the resulting eigenfunctions and their spatial structure, which we cross-verified with DNS results. Additionally, this allowed us to validate our assumptions regarding \( y \)-dependence in the analytical calculation.

 \item Figure 5 could be more interesting if more data points were compared with the theoretical curve. Also, the theoretical curve is, supposedly, valid for the constant-psi regime only, based on how 2.15 has been derived. The effect of the y-modulation in the non-constant-psi regime is not addressed at all in the manuscript. This limits the impact of the results presented. Additionally, nowadays, a linear simulation of the tearing mode should aim at considering Lundquist numbers larger than 100.

 \textbf{Response:} We agree with the reviewer and have obtained more data points for the figure, one of them coming from a fresh DNS, and 6 more from the eigenvalue solver, and have added the corresponding plot (now Figure 8) to the manuscript. All data points match the theoretical prediction very well. 

 Further, the reviewer points out that since the effect of modulation in linear theory was worked out for the constant-psi regime, the results have limited impact. While it is true that the linear theory presented in the manuscript was derived using the constant psi approximation, we have found, and demonstrated, that the effect of the modulations works uniformly across the full dispersion relation. This is because, as we have shown, the full dispersion curve simply shifts downward, and the FKR (constant-psi) and the Coppi scalings remain unaffected. Moreover, Figure 5 (now Figure 8) was made using data points for the fastest growing mode which is at the intersection of the constant-psi regime and the Coppi regime. The fact that these data points match very well with the theoretical expectation is evidence that the prediction related to the modulation works well in all regimes. \\
 Another concern raised here by the reviewer is the smallness of the Lundquist number chosen for the simulations. However, we argue that this is a prudent choice for the tearing instability. The tearing instability has a larger growth rate at lower Lundquist numbers. Increasing the Lundquist number, at least in the not-plasmoid regime only slows down tearing, leading to larger simulation times, without introducing new physical insights. Further, since, in this work, we are not interested in plasmoid-like behaviour, we stay far away from the critical Lundquist number ($\sim 10000$) for the plasmoid instability in 2D, not knowing what this number is in full 3D.


\item 
 The question that one could have different growth rates along different y-slices of the unstable modes is a strange question. An unstable eigenmode has a structure in the plane $(x,y)$ and grows at a well define growth rate. There is no reason to think that a given eigenmode grows at a different rate depending on the $y$ coordinate.
Additionally, in page 8, the definition of the shear length $a$ used by the authors to define the Lundquist number is not the one often adopted. In linear theory the Lundquist number is defined with $a$ being the shear length of the magnetic field (i.e. $\mathbf{B}_0 (x,y) = B_0 f(x/a) g(y/\lambda)\hat{\mathbf{z}}$), not the full width to half maximum of the current density.


\textbf{Response:} We agree that there is indeed no reason to think that a given eigenmode grows at a different rate depending on the $y$ coordinate. However we feel that it is a nice confirmation demonstrating that the system is amenable to linear stability analysis. Moreover, it highlights the fully 3D nature of these reconnecting flux tubes which is the central idea of the paper. 

The other concern here is with regards to the definition of the shear length of the equilibrium magnetic field. As the reviewer rightly mentions, typically, the shear length $a$ appears in the equilibrium configuration as $\mathbf{B}_0 (x,y) = B_0 f(x/a) g(y/\lambda)\hat{\mathbf{z}}$. Throughout the manuscript, we did not change the dependence of equilibrium along the $x$-direction and had chosen $a=1$. However, while normalising various quantities (like the Alfv\'en velocity, the instability parameter etc.) we used the full-width at half-maximum of the current density as a measure for the shear length, which for our case is $a_{\text{FWHM}} \approx 0.8$. This is a useful measure of the shear length which facilitates comparison between different initial equilibria. For instance, if one compares $f(x)=\tanh(x/a)$ and $f(x)=\sin(x/a)$, both these equilibria have the same shear length, but $\tanh(x/a)$ produces a sharper current sheet than $\sin(x/a)$. This effect of the functional form of the equilibrium is eliminated to a great extent if one uses the full-width at half-maximum of the current density. However, since in the present work, we are not comparing different equilibria, we have modified the necessary plots and results with the more often used length scale, $a$, as per the suggestion of the reviewer. We have included a discussion of this choice of normalization right after mentioning the form of our equilibrium configuration in Equation 2.18.

    \end{enumerate}



    \section*{Reviewer 2}

\palvi{We should first thank the referee overall here.}
We sincerely appreciate the time and effort the reviewer has dedicated to evaluating our manuscript. Their insightful comments and constructive criticisms have been useful in refining our work. The reviewer has explicitly recognized the novelty of our results, highlighting that our study successfully characterizes the 3D tearing instability and demonstrates its existence even in the absence of guide fields. They further affirmed that our findings are worthy of publication, contingent on addressing their comments. We are grateful to the referee for these extremely encouraging comments. 

They also mention that our work is a necessary, complementary, and timely extension to describe more realistic 3D systems. This reinforces our belief that our manuscript makes a meaningful contribution to the field and aligns well with the journal’s scope. We have carefully addressed all the comments and made the necessary revisions. The revisions in the manuscript are marked in red colour. Below are our detailed responses to the reviewer's comments.

\begin{enumerate}[label=\textbf{Comment \arabic*.}, wide=0pt, labelwidth=1.5cm]


\item Page 1, last paragraph. In which sense tearing instability and SP reconnection are laminar models? I also would not distinguish between turbulent reconnection and the former models, unless that by turbulent reconnection the authors mean a very specific model.
Although it is an ideal model, tearing instability, very much like Kelvin-Helmoltz instability, is an instability that can take place in turbulent plasmas. For instance, in plasma simulations of decaying turbulence (see, e.g. Servidio+2010 doi:10.1103/PhysRevLett.102.115003, Lazarian+2012 doi: 10.1007/s11214-012-9936-7, Franci+2017 doi:10.3847/2041-8213/aa93fb, Cerri+2017 doi:10.1088/1367-2630/aa5c4a, Papini+2019 doi:10.3847/1538-4357/aaf003, ... to name a few).

\textbf{Response:} We have mentioned tearing instability and SP reconnection as laminar models in contrast to the Lazarian-Vishniac model of turbulent reconnection. In the latter, the system is considered to be turbulent to begin with. Field line wandering is an essential ingredient in the model and reconnection rates are directly dependent on the amplitude of turbulence, $v_{turb}$. But we understand the referee's point of view, that either instabilities can ultimately lead to turbulence or they can occur within a turbulent plasma as long as the instability timescale is smaller than the eddy turnover timescale. 
In view of this, we have changed the sentence from "Reconnection has been largely studied in two dimensions. It can manifest in different ways.." to "Reconnection has been largely studied in two dimensions. It is \textbf{thought} to manifest in different ways..". Also, we have removed the phrase, "(the other two are laminar models)". 

\item I agree that plasmoid instability is simply a rediscovery/renaming of the tearing instability. I disagree with the fact that it is always an instability that occurs on secondary CS that already underwent X-point collapse. Tearing occurs as soon as perturbations populate the center of a current sheet. It is true that newly formed X-point thanks to the perturbations are the seeds of the instability, but reconnection takes place in the primary CS, and thus are Primary reconnection events. See, e.g. the same work by Loureiro+2007 doi:10.1063/1.2783986, but also, Landi+2015 doi:10.1088/0004-637X/806/1/131 (many other examples are present in literature).

\textbf{Response:} We thank the referee for this comment. We have revised the corresponding discussion in the introduction section of manuscript. We agree that the plasmoid instability does not always necessarily have to arise from X-point collapse but the current sheet from such a collapse is a thin Sweet-Parker CS which is supercritical to the plasmoid instability (Please see Fig 2 in Bhat and Loureiro (2018); also Loureiro et al (2005)).  


\item The statement looks wrong. Firstly, "steady state" plasmoid instability looks a contradiction (what do the authors mean with that?), since instabilities are not steady state. SP reconnection, for instance, is steady state, but it is not an instability in its strict definition, since there is no temporal evolution in such model. Secondly and most important, plasmoid instability is not independent on Lundquist number, Ideal tearing instability is (see also, besides Pucci+2014 doi:10.1088/2041-8205/780/2/L19, landi+2015, Papini+2019, and DelZanna+2016 doi:10.1093/mnras/stw1242 for its relativistic formulation). The authors should revise and/or clarify this statement, also in the manuscript.


\textbf{Response:} 
We meant to refer to the nonlinear regime of the instability which can be considered to be in quasi-steady state (though it is typically bursty, one does see a plateau behaviour in growth rate nonlinearly) if there is sufficient magnetic flux in the system to begin with (please see Fig. 2 in Bhattacharjee and Huang et al (2009), Fig. 4 in Samtaney et al (2009)). However, we have modified the text now to simply say nonlinear regime. 
But we disagree with the referee on the second point. We think there is consensus in the community that plasmoid instability nonlinear reconnection rate is independent of Lundquist number as shown in Figs. 3 and 4 of Bhattacharjee and Huang et al (2009) and its dimensionless value converges to 0.01 at high values of Lundquist number in MHD and 0.1 in kinetic simulations. 
However, we acknowledge this other thread of literature that points to the existence of a fast instability called ideal tearing, which also leads to a growth rate that's independent of the Lundquist number. 
\palvi{Vinay, can you summarize the work in [Pucci+2014 doi:10.1088/2041-8205/780/2/L19, landi+2015, Papini+2019, and DelZanna+2016 doi:10.1093/mnras/stw1242] with two lines and add these references?} \vk{Done}.
We thank the referee for these additional references. We have now included a brief discussion on the same stating ``Complementary to this, the ideal tearing scenario proposed by Pucci and Velli predicts that thin current sheets can become unstable on ideal (Alfvénic) timescales when their aspect ratio scales as $S^{-1/3}$, leading to reconnection rates that are independent of resistivity. This prediction has been confirmed and extended through simulations and analysis in various geometries and conditions (pucci2013, Landi2015, Papini2019, DelZanna2016)."


\item  "SP model is ruled out at values of S HIGHER THAN $\sim10^4$".

\textbf{Response:} We thank the referee for the suggestion. We have edited the statement in the manuscript to improve clarity.


\item  The statement $<>$ looks like the authors do not want to place their work as adverse to the cited models. The use of "Instead" gives me that feeling. I would personally put this statement in a more constructive way and focus on the fact that three-dimensionality is fundamental to provide a more realistic description of tearing instability and magnetic reconnection. In other words, I do not see this work as simply being "a 3D reconnection work instead of some 2D stuff", but a necessary, complementary, and timely extension to describe more realistic 3D systems.

\textbf{Response:} We thank the referee for this thoughtful suggestion. We have revised the statement to adopt a more constructive tone and to emphasize that our work aims to provide a necessary and complementary extension of tearing instability studies into the three-dimensional regime, which is crucial for capturing the full complexity of magnetic reconnection in realistic systems.


\item Guide fields in the third dimension are already used in 2D simulations employing full 3D vectors (also known as 2.5D simulations). In this context, it is not clear why guide fields are innovative in 3D, although it is known that guide fields have stabilizing effects on reconnecting CS in 2D (e.g. Widmer+2016 doi:10.1063/1.4947211), and in 3D (e.g Landi+2011 doi:10.1007/s11214-011-9824-6) as the authors properly state later in the manuscript.

\textbf{Response:} We thank the referee for the clarification. We did not intend to suggest that the inclusion of guide fields is an innovation in 3D. 
Rather, our aim was to introduce a discussion of previous studies on the role of guide fields in 3D tearing. We have revised the manuscript to clarify this intent and avoid potential confusion. \palvi{I don't see any change in the revision} \vk{I have changed `This can be approached in several ways' $\rightarrow$ `This has been approached in several ways'}


\item Page 3: Antiparallel flux tubes in 2D simulations are also routinely used by, e.g. bhattacharjee and coauthors (e.g. Bhattacharjee+ 2009 doi:10.1063/1.3264103). The authors may want to cite this work' 2D counterpart of their study (since they have similar initialization).

\textbf{Response:}  While it is true that Bhattacharjee et al. used anti-parallel flux tubes, their setup involved flux tubes with azimuthal magnetic fields, and they simulated a 2D cross-section perpendicular to the tube axis, with reconnection occurring in the azimuthal component. In contrast, our configuration involves flux tubes with axial magnetic fields. %

\item i.e., in alfven units?

\textbf{Response:} Yes, we do mean Alfvén units and have clarified this in the manuscript.


\item  I am a bit confused. I guess B0 is an equilibrium state, otherwise one could not seek a linear solution around B0. If so, what are the conditions in the form of f(x) and g(y) that warrant such equilibrium?
Given the assumption of incompressibility and the fact that the authors use the vorticity equations, I guess the only constraint is that the lorentz term can be reduced to a magnetic pressure term that then vanishes. This should be stated in the text.
Concerning the diffusion term in the induction equation that's ok, since for high enough S, the diffusion time is larger than the inverse growth rate $(1/\gamma)$.
Otherwise, one could approximate the initial condition as only approximately stable, meaning that the characteristic evolution time of B0 is much slower than the linear instability.
Please note, that growth rates from direct numerical simulations can be smaller due to the diffusion of the equilibrium field (see, e.g. Papini+2019 DOI:10.3847/1538-4357/ab4352 and references therein)

\textbf{Response:} We thank the referee for the detailed comment. Yes, $B_0$ is an equilibrium state. The conditions on the functions $f(x)$ and $g(y)$ that ensure equilibrium have now been clarified in the manuscript (Please see first two paragraphs of Section 2). As the referee correctly notes, given that the background field is purely along the $z$-direction -- implying no bends, the magnetic tension vanishes identically, and the equilibrium is maintained by a balance between the magnetic pressure and gas pressure. 

We also agree with the referee’s remark regarding the possible effect of equilibrium diffusion on growth rates. As noted later in the manuscript, we have taken this into account in our interpretation of the numerical results.


\item  Is there a plausible explanation on the hypothesis of $d^2/dx^2 >>d^2/dy^2$?

\textbf{Response:} We thank the referee for this question. In deriving the growth rate, we assumed $d^2/dx^2 \gg d^2/dy^2$ to simplify the analysis. This assumption is motivated by the fact that the equilibrium varies slowly along the $y$-direction, and we expect this slow variation to be reflected in the structure of the eigenfunctions as well. To support this assumption, we have now included empirical evidence in the manuscript (please see Appendix 6.1 and Figure 14) showing that the eigenfunctions indeed exhibit much sharper variation in $x$ compared to $y$. 
\palvi{Vinay, in all responses you have to mention where the changes are exactly. Like in this case, there is a figure I think.. So you want to say we show such and such figure exactly in such and such place in the manusciprt. At the moment, even I am having trouble recalling what change I should be looking for to confirm things.}


\item I feel like a sketch highlighting the 3D configuration of the CS is missing. That would help the reader to compare it with the 2D classic case.

\textbf{Response:} We thank the referee for the suggestion. We have added a plot to the manuscript showing isocontours of the magnetic field and current density in the 3D configuration, along with a comparison to the classic 2D case (Please see Figure 2 in the revised manuscript). We hope this helps clarify the geometry and highlights the differences between the two setups. %


\item The use of Fourier solvers to solve the eigenvalue problem strictly requires periodic boundaries. However, the system is not periodic. At least that's not the case for the classic 2D tearing (see e.g., Velli\&Hood 1989 DOI:10.1007/BF00146216). In that case, e.g. a Chebyschev grid should be used in the non-periodic direction.
This goes back to my previous question. A 3D sketch, also highlighting boundaries and their properties, should be provided. a 3D isosurface plot of B0 would be must informative. I did it myself and I was nicely surprised of the shape it has. It is expected to find in nature 3D configurations similar to the one chosen?

\textbf{Response:} We thank the referee for raising this important set of points.

These questions relate to the use of Fourier spectral methods, which assume periodic boundary conditions, for a system whose equilibrium profile is not strictly periodic. To address this, we enforce periodicity by applying a low-pass filter to the equilibrium: the equilibrium is first decomposed into Fourier modes, and then we manually zero out all modes above a chosen wavenumber threshold. The resulting inverse Fourier transform yields a smooth, strictly periodic equilibrium that approximates the original profile. We have now included a detailed discussion of this procedure in Appendix 6.3.

To verify that this approach does not introduce significant artifacts, we conducted the following tests. For the 2D case (i.e., the 1D eigenvalue problem), we compared the dispersion relation obtained using a finite difference method with appropriate boundary conditions against the one obtained using the Fourier spectral method with the low-passed equilibrium. The results were in excellent agreement. We also verified that increasing the domain size did not change the outcome, further indicating that boundary effects are negligible in this setup.

In the full 3D case (corresponding to a 2D eigenvalue problem), solving with finite difference methods becomes computationally prohibitive, as the operation scales as $\mathcal{O}(N^3)$ for $N = N_x \times N_y$. Fourier methods, with their superior convergence and computational efficiency, allow us to feasibly and accurately solve the eigenvalue problem in this higher-dimensional setting. While Chebyshev methods are well-suited for non-periodic domains, implementing them in 2D introduces challenges with corner boundary conditions, which we avoid by using the filtered Fourier approach. Given the validation from the 2D comparison, we are confident that our 3D results are robust and not significantly affected by artificial periodicity.

In response to the referee’s suggestion, we have added a 3D visualization of the isosurfaces of the equilibrium magnetic field $B_0$ to the manuscript (see the Figure 2 in the revised manuscript, added in response to Comment 11). We believe this helps clarify the geometry and boundary conditions of the system.

Regarding the physical plausibility of the configuration: we appreciate the opportunity to clarify this. Magnetic flux tubes are indeed observed in the solar atmosphere. While much attention has been given to twisted tubes due to their observational prominence and stability properties, untwisted or weakly twisted tubes are not ruled out. Simulations (e.g., Syntelis et al. 2019) have shown that convective flows can bring untwisted fields to the surface. Observations (e.g. López Fuentes et al. 2003) also identify regions where twist is minimal or difficult to detect. These untwisted tubes can interact and create current sheet configurations similar to those analyzed in our study. \palvi{Nice addition of this paragraph, thanks.} \vk{Thank you, Pallavi}

We hope these clarifications address the referee's concerns.

   

\item Given the extensive use of open source python libraries, the author may consider making publicly available the scripts for the eigenvalue solver as supplementary material or via Zenodo. This may certainly boost their visibility and citation score in the Future. Given also the level of details, which is not fundamental for the reader to understand the "story", I would suggest the authors move the details on the solving and setup of the eigenvalue problem to the appendix (e.g. from the end of page 6 to half of page 7, maybe expanding it if necessary).

\textbf{Response:} We appreciate the referee’s suggestion. The eigenvalue solver code has now been made publicly available on GitHub, and we have included the corresponding link in the manuscript (please see Appendix 6.2). In addition, we have moved the technical details regarding the setup and solution of the eigenvalue problem to the appendix (Appendix 6.2), as recommended.

\item The authors should provide a dispersion relation plot (like the one in Fig. 4) with the eigenvalues as obtained from the eigenvalue solver, and show cases with different lambdas (like for the DNS plots). i.e., I suggest moving Appendix 6.1 to the main text, since Appendix 6.1 is already very short.

\textbf{Response:} We thank the referee for this helpful suggestion. We have now included a dispersion relation plot (Figure 4 in the revised manuscript), obtained from the eigenvalue solver, in the main text. This addition reinforces our results and improves the clarity of our presentation. Accordingly, the content previously in Appendix 6.1 has been incorporated into the main manuscript.


\item  Section 3: "The 2D simulations are necessary to recover the well-known tearing dispersion relation". I would rather say "to validate our code", since tearing results are very well known.


\textbf{Response:} Thank you for the suggestion. We agree with the referee’s point and have revised the sentence in the manuscript to clarify that the 2D simulations serve to validate our code, given that the tearing mode results are already well established.

\item The statement needs to be demonstrated. See my comment 9. Magnetic pressure is not enough. The authors should also state that B0.gradB0=0.

\textbf{Response:} Thank you for pointing this out. We have clarified in the manuscript that magnetic pressure alone is not sufficient, and we now explicitly state the condition $B_0\cdot\nabla B_0 = 0$.

\item  Section 3: <> This statement is much obscure. Firstly, no mention of low-pass filters is made in section 2.2. Secondly, a low-pass filter does not ensure periodicity, an high-pass filter does. Thirdly, what kind of pass filter is used? Certainly not a Fourier, since the equilibrium is not periodic. Please provide details.

\textbf{Response:} Thank you for the detailed comment. We have addressed the issues regarding periodicity and the use of low-pass filtering in our response to Comment 12, where we now provide a more thorough explanation. The manuscript has been updated accordingly to include the relevant details and clarify the type and role of the filtering used.

\item The grid used for the DNS ensures resolving a. But what about the inner resistive layer $\delta$? Is that one resolved enough to ensure the correctness of the results?

\textbf{Response:} Yes, the inner resistive layer is well resolved in all our simulations, with at least 5 grid points spanning the layer. This resolution ensures the accuracy and reliability of our results.

\item Is it a 3/2 dealiasing (i.e. extension in Fourier by zero-padding) or a 2/3 dealiasing (zeroing components above 2/3 of nyquist) according to Orszag rule?

\textbf{Response:} We use the 3/2 dealiasing rule, implemented via zero-padding in Fourier space.

\item   as observed in Landi+2008 DOI:10.1063/1.2825006. Landi+2008 also used the trick of removing the diffusion of the equilibrium fields. The authors should then add a reference to Landi+2008 (that they already cite). Something like
<> would suffice.

\textbf{Response:} Thank you for the suggestion. We have added a reference to Landi et al. (2008) here, highlighting their use of the approach to remove diffusion of the equilibrium fields.


\item Figure 5. Is it possible to get a point not on the linear phase of the theoretical prediction, e.g., at lambda=10 or 0.1?

\textbf{Response:} Thank you for the suggestion. We have extended the data set in this figure (now Figure 8) to include a broader range of \( \lambda \), specifically between \( \lambda = 1 \) and \( \lambda = 10 \). Exploring smaller values such as \( \lambda \sim 0.1 \) would require significantly higher resolution due to the emergence of very small length scales, making such simulations computationally expensive. The updated plot shows excellent agreement between theoretical predictions and numerical results, reinforcing confidence in the theory, the eigenvalue solver, and the DNS.

\item There is a typo here: $<<$... for varying modulation width $\lambda$ in g(y) using.$>>$


\textbf{Response:}  Thank you for pointing this out. We have corrected the typo in the sentence referring to the variation of modulation width \( \lambda \) in \( g(y) \).



\item The third dimension also opens to a plethora of instabilities that can concur with Tearing in the disruption of the CS. Did the authors also perform fully nonlinear simulations without removing the diffusion of the magnetic field?
Also, the presence of a guide field plays an important role, as the author said.

\textbf{Response: } Thank you for this insightful comment. We did carry out a few fully non-linear simulations without removing the diffusion of the base magnetic field. In these runs, we also introduced random noise perturbations instead of a single mode. As noted briefly in the discussion section, we observed indications of the kink instability developing in some of these cases. However, a detailed analysis and quantification of this instability were beyond the scope of the present work and have not been pursued further.



\item This is just a comment. The statement <> is quite obvious to me since there are coupling terms between different dimensions in the MHD equations. It is also true for the eigenvalue solver, which is not solving a series of 2D tearing stacked together, but rather a single problem. I do recognize, however, that this is a nice confirmation.

\textbf{Response:} We appreciate the referee’s insightful observation. Indeed, the presence of cross-dimensional coupling in the full MHD equations and the nature of the eigenvalue solver imply that the 3D problem is fundamentally different from a simple stacking of 2D modes. Our intention with this statement was not to claim novelty, but to explicitly demonstrate this coupling through our numerical results. We are glad the referee recognizes this as a useful confirmation.


\item Figure 9 needs to be bigger. Details are barely visible. Also, authors may consider using a white background to ease visualization.


\textbf{Response: } We thank the referee for the suggestion. We have increased the size of the figure (now Figure 13) to improve visibility. We also experimented with a white background; however, we found that it did not significantly enhance the clarity of the labels and features, particularly in regions with low contrast. We have therefore retained the original background style, which we believe offers the best balance between overall visibility and contrast for the structures being shown.




\item The current density should denoted with Bold Capital J, not j.

\textbf{Response:} We thank the referee for pointing this out. We have corrected the notation throughout the manuscript and now consistently use bold capital $\mathbf{J}$ to denote the current density.


\item Besides morphological considerations done in Fig. 9, is there any quantitative conclusion that can be drawn? The authors may further expand this part by discussing the morphology of the X-point, also showing 2D slices around it. It is well known that X-points in 2D have a clear definition while in 3D is much more complicated to even define what an X-point is (and detect it). I believe the reconnection community (and plasma turbulence community as well) may benefit from a discussion on this matter, which would also enrich the manuscript. In this sense, the content of Appendix 6.2 and Fig. 11 is insufficient to discuss this aspect and should be expanded, both in the text and in the number of Figures.

\textbf{Response:} We thank the referee for this insightful suggestion. Figure 9 in the original manuscript illustrates the evolution of field lines and current structures during the development of the tearing instability. As correctly noted by the referee, our analysis in this section is primarily morphological. 
However, in the Appendix 6.5, Fig. 16 (previously Fig. 11) does show the occurrence of magnetic nulls or X-points quite explicitly plane by plane. This is particularly so due to our choice of initial equilibrium which is a simple extension of 2D equilibrium into 3D, by just choosing to have a modulation in the third direction. We have now added a line to point out the following: 
``The most important aspect of this is that we recover 2D-like X-point sites which allow the classic ``cutting and rejoining" type of reconnections to occur plane by plane. More sophisticated geometries of magnetic fields may not allow for such simple manifestation of magnetic nulls."
Also, in the discussion which refers to Pontin (2011) in our final section, we have now elaborated on this aspect further. 

Nonetheless, we acknowledge that a deeper analysis of 3D reconnection geometry would be valuable to both the reconnection and turbulence communities. And we are actively exploring the question of systematically detecting and characterizing X-points or reconnection sites in more sophisticated 3D geometries and hope to address it in future work.

\item  Please provide a reference to Squire's theorem. Please provide references to the role of the guide field in 3D reconnection.

\textbf{Response:} We thank the referee for pointing this out. We have now added a reference to Squire's theorem in the appropriate section. We have also included relevant references discussing the role of the guide field in 3D reconnection.


\item please change E.B to $E\cdot B$. The discussion of the results from the authors in reference to Pontin2011 is very cryptic and not clear at all. It would require the reader to read Pontin to understand what is the point of the authors. Please, clearly explain which point of Pontin2011 you want to discuss and properly explain it in a self-consistent way. E.g. explain What does E.B represent and why is it an important measure from reconnection.

\textbf{Response:} We thank the referee for this important comment. We have changed all instances of $E.B$ to the correct notation $E \cdot B$. We agree that the reference to Pontin (2011) was not clear. It is now elaborated upon. The fundamental idea in Pontin (2011) is that reconnections in 2D can assume a nature of "cutting and rejoining" because a smooth velocity (which is gotten by having $E\cdot B=0$ in the ideal case and assumes the standard ExB drift form) breaks down at magnetic nulls or X-points. They further claim that such kind of reconnection is not possible in 3D because it is not possible to have $E\cdot B=0$ due to complicated field geometry. We point out that our 3D geometry is simple enough to have $E\cdot B=0$ ideally and thus we do beget 2D-like X-points plane by plane.
 
\item Tearing scaling $S^{-1/2}$ is not Sweet-Parker scaling, since for the former S is calculated on the thickness "a" of the CS, while the latter on its length "L". I am confident the authors know the difference. Please change SP with Tearing.
In my opinion, there is nothing steady here. Tearing reconnection is not steady, since it is an instability. Please remove "steady-state" from the sentence or explain what it mean.

\textbf{Response:} We thank the referee for the correction and clarification. We have removed all references to the Sweet-Parker model and revised the discussion to accurately reflect the tearing mode scaling. Additionally, we have removed the term ``steady-state" to avoid any misleading implication, since, as the referee rightly notes, tearing reconnection is inherently an instability and not a steady process.


\item $<>$. is there a "field" word missing?

\textbf{Response:} We thank the referee for pointing this out. We have corrected the sentence to include the missing word ``field".


\end{enumerate}

\end{document}

